Inference of weak-form partial differential equations describing migration and proliferation mechanisms in wound healing experiments on cancer cells

Targeting signaling pathways that drive cancer cell migration or proliferation is a common therapeutic approach. A popular experimental technique, the scratch assay, measures the migration and proliferation-driven cell closure of a defect in a confluent cell monolayer. These assays do not measure dynamic effects. To improve analysis of scratch assays, we combine high-throughput scratch assays, video microscopy, and system identification to infer partial differential equation (PDE) models of cell migration and proliferation. We capture the evolution of cell density fields over time using live cell microscopy and automated image processing. We employ weak form-based system identification techniques for cell density dynamics modeled with first-order kinetics of advection-diffusion-reaction systems. We present a comparison of our methods to results obtained using traditional inference approaches on previously analyzed 1-dimensional scratch assay data. We demonstrate the application of this pipeline on high throughput 2-dimensional scratch assays and find that low levels of trametinib inhibit wound closure primarily by decreasing random cell migration by approximately 20%. Our integrated experimental and computational pipeline can be adapted for quantitatively inferring the effect of biological perturbations on cell migration and proliferation in various cell lines.

==> figures/tikzit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{blue dot}=[fill={rgb,255: red,59; green,91; blue,195}, draw=black, shape=circle, tikzit category=Nodes]
\tikzstyle{green rectangle}=[fill={rgb,255: red,56; green,195; blue,153}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue rectangle}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=20]
\tikzstyle{blue square}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{orange circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15]
\tikzstyle{red rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum width=14, minimum height=24, tikzit category=Nodes]
\tikzstyle{red square}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{red rectangle horizontal}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum height=10, minimum width=20]
\tikzstyle{blue rectangle tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum height=40, minimum width=20]
\tikzstyle{classical rectangle}=[fill={rgb,255: red,203; green,141; blue,41}, draw=black, shape=rectangle, minimum width=320, minimum height=40, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=80, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle small}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=40, minimum height=25, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{unitary square}=[fill={rgb,255: red,34; green,204; blue,148}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=50, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{svd square}=[fill={rgb,255: red,164; green,42; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps square}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo circle}=[fill={rgb,255: red,88; green,99; blue,255}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw={rgb,255: red,128; green,128; blue,128}, minimum width=14, minimum height=24, tikzit category=Nodes, rounded corners]
\tikzstyle{vector pink circle}=[fill={rgb,255: red,235; green,0; blue,139}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector blue circle}=[fill={rgb,255: red,7; green,34; blue,62}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector white circle}=[fill=white, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{measurement}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=18, thick]
\tikzstyle{measurement_big}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=25, thick]
\tikzstyle{measurement_classical}=[fill={rgb,255: red,127; green,0; blue,255}, draw=black, shape=circle, rounded corners, tikzit shape=circle, minimum width=45, thick]
\tikzstyle{graph blue circle}=[fill={rgb,255: red,31; green,119; blue,180}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph orange circle}=[fill={rgb,255: red,255; green,127; blue,14}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph green circle}=[fill={rgb,255: red,44; green,160; blue,44}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph purple circle}=[fill={rgb,255: red,148; green,103; blue,189}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{clear circle}=[draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=45, minimum height=140, thick]



% Edge styles
\tikzstyle{thick edge}=[-, line width=2]
\tikzstyle{empty line}=[-, line width=2]
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{red edge}=[-, line width=2, draw={rgb,255: red,191; green,0; blue,64}]
\tikzstyle{green fill}=[-, fill={rgb,255: red,18; green,135; blue,65}, draw={rgb,255: red,18; green,135; blue,65}]
\tikzstyle{orange fill}=[-, fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}]
\tikzstyle{quantum}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{classical}=[-, fill=black, line width=1.3]
\tikzstyle{mps edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{mps thin edge}=[-, line width=0.8, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{outline}=[-, fill={rgb,255: red,0; green,128; blue,128}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{state}=[-, fill={rgb,255: red,167; green,82; blue,167}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{vector edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{graph edge}=[-, line width=1.3, draw={rgb,255: red,0; green,0; blue,0}]
\tikzstyle{graph arrow}=[->, line width=1.3, draw={rgb,255: red,0; green,0; blue,0},>=latex]
\tikzstyle{green edge}=[-, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{green dashed edge}=[-,dashed, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{purple edge}=[-, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]
\tikzstyle{purple dashed edge}=[-,dashed, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]


==> notes.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Commands to go into the preamble
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


% Commands
\renewcommand{\vec}[1]{\mathbf{#1}}
\newcommand{\vecbar}[1]{\vec{\bar{#1}}}
\newcommand*{\vertbar}{\Big\rvert}
\newcommand*{\horzbar}{\rule[.5ex,2=]{3ex}{0.5pt}}
\newcommand{\nmodm}[2]{#1\ (\mathrm{mod}\ #2)}
\newcommand{\sign}[1][1=]{\text{sgn}(#1)}


\renewcommandx{\square}{{\ooalign{$\sqsubset\mkern2mu$\cr$\mkern1mu\sqsupset$\cr}}}
\newcommandx{\hrectangle}{{\ooalign{$\sqsubset\mkern1mu$\cr$\mkern3mu\sqsupset$\cr}}+}
\newcommandx{\vrectangle}{{\ooalign{$\sqsubset\mkern1mu$\cr$\mkern3mu\sqsupset$\cr}}-}
\renewcommandx{\dotproduct}[2][1=,2=]{#1\cdot#2}
\renewcommandx{\gradient}[3][1=,2={w},3=]{{\nabla}^{#1}_{#2}#3}
\renewcommandx{\laplacian}[2][1={w},2=]{\gradient[2][#1]#2}
\newcommandx{\nlaplacian}[3][1={w},2=,3=n]{\gradient[#3][#1]#2}
\renewcommandx{\divergence}[2][1={w},2=]{\dotproduct[{\gradient[][#1][]}][{#2}]}
\newcommand{\varchi}{\raisebox{\depth}{$\chi$}}
\newcommand{\Tau}{\mathcal{T}}
\newcommand{\Varepsilon}{\mathlarger{\varepsilon}}

\newcounter{Nargs}
\def\numargs#1{%
	\setcounter{Nargs}{0}%
	\foreach \x in #1{%
	\stepcounter{Nargs}%
 }%
	\the\value{Nargs}%
} 
% % \ifnum1=0\numargs{{#2}}\relax \else \numargs{{#2}}\fi} 
% \newcommand*{\derivative}[2][f]{%
% \frac{\partial^{\ifstrequal{\string \numargs{{#2}}}{\string 1}{}{\numargs{{#2}}}} #1}{%
% \foreach \variable in {#2} {%
% \partial \variable}}%
% }

\renewcommand*{\derivative}[3][0]{%
	\def\N{\numargs{{#3}}}%
	\frac{\partial^{\ifnum#1=1 {} \else #1 \fi} #2}{%
	\foreach \x in {#3} {\partial \x}}
}

\newcommand*{\uniderivative}[3][1]{%
	\frac{\partial^{\ifnum#1=1 {} \else #1 \fi} #2}{
	{\partial {#3}}^{\ifnum#1=1 {} \else #1 \fi}}
}

\newcommand*{\uninderivative}[3][n]{%
	\frac{\partial^{#1} #2}{
	{\partial {#3}}^{#1}}
}

\newcommand*{\nderivative}[4][n]{%
	% \def\N{\numargs{{#3}}}%
	\frac{\partial^{#1} #2}{\partial#3\cdots\partial#4}
}

\newcommand*{\difference}[3][0]{%
	\def\M{1}%
	\def\N{\numargs{{#3}}}%
	\frac{\delta^{\ifnum#1=1 {} \else #1 \fi} #2}{%
	\foreach \x in {#3} {\delta \x}}
}

\newcommand*{\unidifference}[3][1]{%
	\frac{\delta^{\ifnum#1=1 {} \else #1 \fi} #2}{
	{\delta {#3}}^{\ifnum#1=1 {} \else #1 \fi}}
}

\newcommand*{\unindifference}[3][n]{%
	\frac{\delta^{#1} #2}{
	{\delta {#3}}^{#1}}
}

\newcommand*{\ndifference}[4][n]{%
	\def\N{\numargs{{#3}}}%
	\frac{\delta^{#1} #2}{\delta#3\cdots\delta#4}
}

\newcommand*{\Difference}[3][0]{%
	\def\M{1}%
	\def\N{\numargs{{#3}}}%
	\frac{\Delta^{\ifnum#1=1 {} \else #1 \fi} #2}{%
	\foreach \x in {#3} {\Delta \x}}
}

\newcommand*{\uniDifference}[3][1]{%
	\frac{\Delta^{\ifnum#1=1 {} \else #1 \fi} #2}{
	{\Delta {#3}}^{\ifnum#1=1 {} \else #1 \fi}}
}

\newcommand*{\uninDifference}[3][n]{%
	\frac{\Delta^{#1} #2}{
	{\Delta {#3}}^{#1}}
}

\newcommand*{\nDifference}[4][n]{%
	\def\N{\numargs{{#3}}}%
	\frac{\Delta^{#1} #2}{\Delta#3\cdots\Delta#4}
}

\newcommand*{\derivativeinline}[3][0]{%
	\def\N{\numargs{{#3}}}%
	{\partial^{\ifnum#1=1 {} \else #1 \fi} #2}/{%
	\foreach \x in {#3} {\partial \x}}
}

\newcommand*{\uniderivativeinline}[3][1]{%
	{\partial^{\ifnum#1=1 {} \else #1 \fi} #2}/{
	{\partial {#3}}^{\ifnum#1=1 {} \else #1 \fi}}
}

\newcommand*{\nderivativeinline}[4][n]{%
	\def\N{\numargs{{#3}}}%
	{\partial^{#1} #2}/{\partial#3\cdots\partial#4}
}

\newcommand*{\differenceinline}[3][0]{%
	\def\M{1}%
	\def\N{\numargs{{#3}}}%
	{\delta^{\ifnum#1=1 {} \else #1 \fi} #2}/{%
	\foreach \x in {#3} {\delta \x}}
}

\newcommand*{\unidifferenceinline}[3][1]{%
	{\delta^{\ifnum#1=1 {} \else #1 \fi} #2}/{
	{\delta {#3}}^{\ifnum#1=1 {} \else #1 \fi}}
}

\newcommand*{\ndifferenceinline}[4][n]{%
	\def\N{\numargs{{#3}}}%
	{\delta^{#1} #2}/{\delta#3\cdots\delta#4}
}

\newcommand*{\Differenceinline}[3][0]{%
	\def\M{1}%
	\def\N{\numargs{{#3}}}%
	{\Delta^{\ifnum#1=1 {} \else #1 \fi} #2}/{%
	\foreach \x in {#3} {\Delta \x}}
}

\newcommand*{\uniDifferenceinline}[3][1]{%
	{\Delta^{\ifnum#1=1 {} \else #1 \fi} #2}/{
	{\Delta {#3}}^{\ifnum#1=1 {} \else #1 \fi}}
}

\newcommand*{\nDifferenceinline}[4][n]{%
	\def\N{\numargs{{#3}}}%
	{\Delta^{#1} #2}/{\Delta#3\cdots\Delta#4}
}


% Language
\newcommand{\etal}{\emph{et al.}~}

% Editing
\newcommand{\kg}[1]{\textcolor{red}{\textbf{(kg)} #1}}
\newcommand{\md}[1]{\textcolor{blue}{\textbf{(md)} #1}}
\newcommand{\mdkg}[1]{\textcolor{green}{\textbf{(md-kg)} #1}}
\newcommand{\sid}[1]{\textcolor{cyan}{\textbf{(ss)} #1}}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%



\subsection{Advection-Diffusion-Reaction model}

$\alpha$ for atk, $\beta$ for erk.
\begin{align}
    \frac{\partial C}{\partial t}=\nabla \cdot \left(D(C,\bx,\alpha,\beta) \nabla C\right)-\nabla \cdot( v_{f}(C,\bx,\alpha,\beta)(\bv_\text{unit}C)+f(C,\bx,\alpha,\beta)
\end{align}
where $\bv_\text{unit}=0\be_1+1\be_2$ is the unit velocity vector along $\be_2$ direction.

In this case we choose $\theta$ to be constants over time. 
\begin{align}
    D&=\boldsymbol{\theta}_{0-9}\cdot [1, C, \erk, \akt, C^2, \erk^2, \akt^2, C\erk, C\akt, \erk\akt ] \\
    v_f&=\boldsymbol{\theta}_{10-19}\cdot [1, C, \erk, \akt, C^2, \erk^2, \akt^2, C\erk, C\akt, \erk\akt ]\\    
    f&=\boldsymbol{\theta}_{20-29}\cdot [1, C, \erk, \akt, C^2, \erk^2, \akt^2, C\erk, C\akt, \erk\akt ]
\end{align}


Weak form
\begin{align}
    \int_\Omega \frac{\partial C}{\partial t} w d\Omega &=\int_\Omega \left( \nabla \cdot \left(D \nabla C\right)-\nabla \cdot( C \bv)+ f \right)w d\Omega \nonumber\\
    &=\int_\Omega  \left( - D \nabla w \cdot \nabla C +  C \bv\cdot \nabla w + f \right) w d\Omega + \int_{\partial \Omega} w\left( D  \nabla C - C \bv\right).\bn   ds\nonumber
\end{align}

Residue

\begin{align}
    R
    &=\int_\Omega \left( \frac{\partial C}{\partial t} N d\Omega
    + D \nabla N \cdot \nabla C 
    -  C \bv\cdot \nabla N 
    - f N \right) d\Omega 
    - \int_{\partial \Omega} N\left( D  \nabla C - C \bv\right).\bn   ds\nonumber
\end{align}

SUPG Stabilization


\begin{equation*}
    \widetilde{R} = R + \tau h \int_\Omega \left(\frac{dC}{dt} - \nabla\cdot \left(D \nabla C\right) + \nabla\cdot \left( C \bv \right) - f\right)\left( \bv \cdot \nabla w \right) d\Omega  %\int_\Omega \nabla w\cdot \bv
\end{equation*}

\subsection{PDE Constrained optimization}
The $H^1$ norm of error is used as cost function to optimize the parameters is 
\begin{equation}
    ||u||_{H^1} = \int_\Omega | u  |^2 + | \nabla u |^2 d\Omega
\end{equation}

SUPG terms for advection and reactions are included in the forward solution used in the adjoint based optimization step. 

Adjoint solver only optimizes the parameters within the range 
\begin{align}
    \theta_{i}^{\text{Adjoint}} \in \left\{\begin{matrix}
[-10^{-3}\theta_i^{\text{VSI}},\quad 10^{3}\theta_i^{\text{VSI}} ] & \text{if } \theta_i^{\text{VSI}}\geq0\\ 
[10^{3}\theta_i^{\text{VSI}},\quad -10^{-3}\theta_i^{\text{VSI}} ] & \text{if } \theta_i^{\text{VSI}}<0
\end{matrix}\right.
\end{align}
This is done to avoid the situation where BFGS solver makes large steps and creating numerical instabilities due to large advections. This is the issue of legacy solvers. As an example if $\theta_{\text{advection}} \sim 1e-12$ is chosen as the direction for line search, the solver will first check for solution at $\theta_{\text{advection}} \sim 1$ and then decrease the value in this direction by $1/3$ if another minimum is not found. This process is repeated a maximum of 20 times (hardcoded in solver). This may still result in smallest advection value of $1e-10$ which is still 100 times more than the initial guess. 



\subsubsection{Forward solution of trained Model}


\subsection{Applying VSI to established dataset}
Past work has focused on modeling wound healing data using neural networks or Fisher-Kolmogorov models \cite{lagergren_biologically-informed_2020, jin_reproducibility_2016}. We first sought to compare VSI against these methods. The dataset we used, which was also the focus of \cite{lagergren_biologically-informed_2020} was originally published in \cite{jin_reproducibility_2016}. The data consists of PC-3 prostate cancer cell densities monitored at 5 timepoints over 48 hours (0, 12, 24, 36, and 48 hours) and discretized into 37 spatial bins over a 2000 $\mu$m range. Data were presented for 6 different initial cell densities ranging from 10000 to 20000 initial cells. 

Using this published dataset, we sought to test whether VSI could identify a parsimonious model of concentration-dependent migration including potential reactive (cell growth/death), advective (directed motion), and diffusive (random motion) motion. We first preprocessed the raw data for each initial concentration from jin et. al\cite{jin_reproducibility_2016} to smooth it spatially and temporally. We generated polynomial bases corresponding to zeroth, first, and second order diffusion and advection and first and second order reaction (8 bases total). We next ran VSI on the generated bases until only one basis was left. The loss as a function of number of bases for each initial concentration is plotted in figure X, showing that for all conditions, 2-3 bases were needed to fit the data. 



 	

==> oldbib.txt <==
Automatically generated by Mendeley Desktop 1.19.6
Any changes to this file will be lost if it is regenerated by Mendeley.

BibTeX export options can be customized via Options -> BibTeX in Mendeley Desktop
%Copy from zotero by exporting -> opening in notepad

@article{maheshwari_kinetic_2017,
	title = {Kinetic and structural analyses reveal residues in phosphoinositide 3-kinase $\alpha$ that are critical for catalysis and substrate recognition},
	volume = {292},
	issn = {00219258},
	url = {https://linkinghub.elsevier.com/retrieve/pii/S0021925820343428},
	doi = {10.1074/jbc.M116.772426},
	language = {en},
	number = {33},
	urldate = {2021-07-28},
	journal = {Journal of Biological Chemistry},
	author = {Maheshwari, Sweta and Miller, Michelle S. and O'Meally, Robert and Cole, Robert N. and Amzel, L. Mario and Gabelli, Sandra B.},
	month = aug,
	year = {2017},
	pages = {13541--13550},
	file = {Maheshwari et al. - 2017 - Kinetic and structural analyses reveal residues in.pdf:C\:\\Users\\pkinn\\Zotero\\storage\\F3LHTENZ\\Maheshwari et al. - 2017 - Kinetic and structural analyses reveal residues in.pdf:application/pdf},
}


@Article{Allen1979,
  Title                    = {A microscopic theory for antiphase boundary motion and its application to antiphase boundary coarsening},
  Author                   = {Allen, S. M. and Cahn, J. W.},
  Journal                  = {Acta Metallurgica},
  Year                     = {1979},
  Pages                    = {1085–1091},
  Volume                   = {27}
}

@article{Wang2020,
	archivePrefix = {arXiv},
	arxivId = {2001.04816v3},
	author = {Wang, Z. and Huan, X. and Garikipati, K.},
	institution = {University of Michigan},
	journal = {Comput. Methods Appl. Mech. Eng.},
	pages = {113706},
	title = {{Variational system identification of the partial differential equations governing microstructure evolution in materials: Inference over sparse and spatially unrelated data}},
	volume = {377},
	year = {2021}
}

@article{Gilboa2008,
	author = {Gilboa, G. and Osher, S.},
	doi = {10.1137/070698592},
	issn = {15403459},
	journal = {Multiscale Model. Simul.},
	keywords = {Hamilton-jacobi equations,Nonlocal operators,Regularization,Spectral graph theory,Total variation,Variational methods},
	number = {3},
	pages = {1005--1028},
	title = {{Nonlocal operators with applications to image processing}},
	volume = {7},
	year = {2008}
}

@article{Lozes2014,
	author = {Lozes, F. and Elmoataz, A. and Lezoray, O.},
	doi = {10.1109/TIP.2014.2336548},
	issn = {10577149},
	journal = {IEEE Trans. Image Process.},
	keywords = {3D point clouds,PDEs on graphs,denoising,graph signal processing,inpainting,mathematical morphology,non-local processing,patches on point clouds,segmentation},
	number = {9},
	pages = {3896--3909},
	publisher = {Institute of Electrical and Electronics Engineers Inc.},
	title = {{Partial difference operators on weighted graphs for image processing on surfaces and point clouds}},
	volume = {23},
	year = {2014}
}

@article{Rudraraju2014,
	author = {Rudraraju, S. and {Van der Ven}, A. and Garikipati, K.},
	doi = {10.1016/J.CMA.2014.06.015},
	journal = {Comput. Methods Appl. Mech. Eng.},
	pages = {705--728},
	publisher = {North-Holland},
	title = {{Three-dimensional isogeometric solutions to general boundary value problems of Toupin's gradient elasticity theory at finite strains}},
	volume = {278},
	year = {2014}
}

@book{Chung1996,
	address = {Providence, Rhode Island},
	author = {Chung, F.},
	doi = {10.1090/cbms/092},
	isbn = {9780821803158},
	month = {dec},
	publisher = {American Mathematical Society},
	series = {CBMS Regional Conference Series in Mathematics},
	title = {{Spectral Graph Theory}},
	volume = {92},
	year = {1996}
}

@article{Teichert2019,
	author = {Teichert, G. and Garikipati, K.},
	doi = {10.1016/J.CMA.2018.10.025},
	issn = {0045-7825},
	journal = {Comput. Methods Appl. Mech. Eng.},
	month = {feb},
	pages = {666--693},
	publisher = {North-Holland},
	title = {{Machine learning materials physics: Surrogate optimization and multi-fidelity algorithms predict precipitate morphology in an alternative to phase field dynamics}},
	volume = {344},
	year = {2019}
}

@article{Wang2019,
	archivePrefix = {arXiv},
	arxivId = {1812.11285},
	author = {Wang, Z. and Huan, X. and Garikipati, K.},
	doi = {10.1016/j.cma.2019.07.007},
	issn = {00457825},
	journal = {Comput. Methods Appl. Mech. Eng.},
	keywords = {Artificial intelligence,Inverse problems,Physics discovery},
	pages = {44--74},
	publisher = {Elsevier B.V.},
	title = {{Variational system identification of the partial differential equations governing the physics of pattern-formation: Inference under varying fidelity and noise}},
	volume = {356},
	year = {2019}
}

@article{Desquesnes2013,
	author = {Desquesnes, X. and Elmoataz, A. and L{\'{e}}zoray, O.},
	doi = {10.1007/s10851-012-0380-9},
	journal = {J Math Imaging Vis},
	pages = {238--257},
	title = {{Eikonal Equation Adaptation on Weighted Graphs: Fast Geometric Diffusion Process for Local and Non-local Image and Data Processing}},
	volume = {46},
	year = {2013}
}


@article{Natarajan2017,
	author = {Natarajan, A. and Thomas, J. and Puchala, B. and {Van der Ven}, A.},
	doi = {10.1103/PhysRevB.96.134204},
	issn = {2469-9950},
	journal = {Phys. Rev. B},
	month = {oct},
	number = {13},
	pages = {134204},
	publisher = {American Physical Society},
	title = {{Symmetry-adapted order parameters and free energies for solids undergoing order-disorder phase transitions}},
	volume = {96},
	year = {2017}
}

@article{Banerjee2019,
	author = {Banerjee, R. and Sagiyama, K. and Teichert, G. and Garikipati, K.},
	doi = {10.1016/J.CMA.2019.03.053},
	issn = {0045-7825},
	journal = {Comput. Methods Appl. Mech. Eng.},
	month = {jul},
	pages = {501--530},
	publisher = {North-Holland},
	title = {{A graph theoretic framework for representation, exploration and analysis on computed states of physical systems}},
	volume = {351},
	year = {2019}
}

@article{Rudraraju2016,
	author = {Rudraraju, S. and {Van Der Ven}, A. and Garikipati, K.},
	doi = {10.1038/npjcompumats.2016.12},
	journal = {npj Comput. Mater.},
	number = {16012},
	pages = {1--9},
	title = {{Mechanochemical spinodal decomposition: a phenomenological theory of phase transformations in multi-component, crystalline solids}},
	volume = {2},
	year = {2016}
}

@book{West2001,
	address = {New York},
	author = {West, D.},
	edition = {2},
	publisher = {Pearson Education},
	title = {{Introduction to Graph Theory}},
	year = {2001}
}

@book{Newman2010,
	author = {Newman, M.},
	publisher = {Oxford University Press},
	title = {{Networks}},
	year = {2010}
	}

@article{Elmoataz2008,
	author = {Elmoataz, A. and Lezoray, O. and Bougleux, S.},
	doi = {10.1109/TIP.2008.924284},
	issn = {10577149},
	journal = {IEEE Trans. Image Process.},
	number = {7},
	pages = {1047--1060},
	title = {{Nonlocal discrete regularization on weighted graphs: A framework for image and manifold processing}},
	volume = {17},
	year = {2008}
}


@article{Toupin1962,
	author = {Toupin, R.},
	doi = {10.1007/BF00253945},
	issn = {0003-9527},
	journal = {Arch. Ration. Mech. Anal.},
	number = {1},
	pages = {385--414},
	publisher = {Springer-Verlag},
	title = {{Elastic materials with couple-stresses}},
	volume = {11},
	year = {1962}
}

@article{Cahn1958,
	author = {Cahn, J. and Hilliard, J.},
	doi = {10.1063/1.1744102},
	journal = {J. Chem. Phys.},
	month = {feb},
	number = {2},
	pages = {258--267},
	publisher = {American Institute of Physics},
	title = {{Free Energy of a Nonuniform System. I. Interfacial Free Energy}},
	url = {http://aip.scitation.org/doi/10.1063/1.1744102},
	volume = {28},
	year = {1958}
}

@article{Rudraraju2019,
	author = {Rudraraju, S. and Moulton, D. and Chirat, R. and Goriely, A. and Garikipati, K.},
	doi = {10.1371/journal.pcbi.1007213},
	issn = {1553-7358},
	journal = {PLOS Comput. Biol.},
	number = {7},
	publisher = {Public Library of Science},
	title = {{A computational framework for the morpho-elastic development of molluskan shells by surface and volume growth}},
	url = {http://dx.plos.org/10.1371/journal.pcbi.1007213},
	volume = {15},
	year = {2019}
}

@article{NumPy-Array2020,
	author  = {Harris, C. and Millman, K. Jarrod and
			van der Walt, Stéfan J and Gommers, Ralf and
			Virtanen, Pauli and Cournapeau, David and
			Wieser, Eric and Taylor, Julian and Berg, Sebastian and
			Smith, Nathaniel J. and Kern, Robert and Picus, Matti and
			Hoyer, Stephan and van Kerkwijk, Marten H. and
			Brett, Matthew and Haldane, Allan and
			Fernández del Río, Jaime and Wiebe, Mark and
			Peterson, Pearu and Gérard-Marchant, Pierre and
			Sheppard, Kevin and Reddy, Tyler and Weckesser, Warren and
			Abbasi, Hameer and Gohlke, Christoph and
			Oliphant, Travis E.},
	title   = {Array programming with {NumPy}},
	journal = {Nature},
	year    = {2020},
	volume  = {585},
	pages   = {357–362},
	doi     = {10.1038/s41586-020-2649-2}
}

@misc{Kochunas2020,
	title={The Graph Theoretic Approach for Nodal Cross Section Parameterization}, 
	author={Kochunas, B. and Garikipati, K. and Duschenes, M. and Folk, T.},
	year={2020},
	archivePrefix={arXiv},
	arxivID = {2010.09683},	
	primaryClass={physics.comp-ph},
	note = {{a}rXiv:2010.09683 [physics.comp-ph]}
}

@InProceedings{ mckinney-proc-scipy-2010,
	author    = {{M}c{K}inney, W.},
	title     = { {D}ata {S}tructures for {S}tatistical {C}omputing in {P}ython },
	booktitle = { {P}roceedings of the 9th {P}ython in {S}cience {C}onference },
	pages     = { 56 - 61 },
	year      = { 2010 },
	editor    = { {S}t\'efan van der {W}alt and {J}arrod {M}illman },
	doi       = { 10.25080/Majora-92bf1922-00a }
}

@article{SciPy-NMeth2020,
	author  = {Virtanen, P. and Gommers, Ralf and Oliphant, Travis E. and
			Haberland, Matt and Reddy, Tyler and Cournapeau, David and
			Burovski, Evgeni and Peterson, Pearu and Weckesser, Warren and
			Bright, Jonathan and {van der Walt}, St{\'e}fan J. and
			Brett, Matthew and Wilson, Joshua and Millman, K. Jarrod and
			Mayorov, Nikolay and Nelson, Andrew R. J. and Jones, Eric and
			Kern, Robert and Larson, Eric and Carey, C J and
			Polat, {\.I}lhan and Feng, Yu and Moore, Eric W. and
			{VanderPlas}, Jake and Laxalde, Denis and Perktold, Josef and
			Cimrman, Robert and Henriksen, Ian and Quintero, E. A. and
			Harris, Charles R. and Archibald, Anne M. and
			Ribeiro, Ant{\^o}nio H. and Pedregosa, Fabian and
			{van Mulbregt}, Paul and {SciPy 1.0 Contributors}},
	title   = {{{SciPy} 1.0: Fundamental Algorithms for Scientific
			Computing in Python}},
	journal = {Nature Methods},
	year    = {2020},
	volume  = {17},
	pages   = {261--272},
	adsurl  = {https://rdcu.be/b08Wh},
	doi     = {10.1038/s41592-019-0686-2},
}

@article{Pedregosa11a2011,
	author  = {Fabian P. and Ga{{\"e}}l Varoquaux and Alexandre Gramfort and Vincent Michel and Bertrand Thirion and Olivier Grisel and Mathieu Blondel and Peter Prettenhofer and Ron Weiss and Vincent Dubourg and Jake Vanderplas and Alexandre Passos and David Cournapeau and Matthieu Brucher and Matthieu Perrot and {{\'E}}douard Duchesnay},
	title   = {Scikit-learn: Machine Learning in Python},
	journal = {Journal of Machine Learning Research},
	year    = {2011},
	volume  = {12},
	number  = {85},
	pages   = {2825-2830},
	url     = {http://jmlr.org/papers/v12/pedregosa11a.html}
}

@article{Hein2007,
	author = {Hein, M. and Audibert, J. and von Luxburg, U.},
	journal = {J. Mach. Learn. Res.},
	keywords = {dimensionality reduction,graph Laplacians,graphs,semi-supervised learning,spectral clustering},
	pages = {1325--1368},
	title = {{Graph Laplacians and their Convergence on Random Neighborhood Graphs}},
	volume = {8},
	year = {2007}
}

@article{Smith1986,
	author = {Smith, K.},
	doi = {10.1016/0149-1970(86)90035-1},
	issn = {0149-1970},
	journal = {Progress in Nuclear Energy},
	month = {jan},
	number = {3},
	pages = {303--335},
	publisher = {Pergamon},
	title = {{Assembly homogenization techniques for light water reactor analysis}},
	url = {https://doi.org/10.1016/0149-1970(86)90035-1},
	volume = {17},
	year = {1986}
}

@inproceedings{Godfrey2003,
	author = {Godfrey, A. and {St Clair}, R.},
	booktitle = {Advances in Nuclear Fuel Management III (ANFM 2003)},
	keywords = {Benchmark,Oconee CASMO SIMULATE},
	publisher = {American Nuclear Society},
	title = {{CASMO-4 / SIMULATE-3 SETUP AND BENCHMARK RESULTS FOR OCONEE NUCLEAR STATION}},
	year = {2003}
}

@inproceedings{Franceschini2014,
	address = {Kyoto, Japan},
	author = {Franceschini, F. and Godfrey, A. and Gehin, C.},
	booktitle = {The Role of Reactor Physics Toward a Sustainable Future (PHYSOR 2014)},
	keywords = {AP1000, lattice, geometry, PHYSOR, CASL},
	publisher = {Westinghouse Electric Company},
	title = {AP1000\textsuperscript{\textregistered} PWR Reactor Physics Analysis with VERA-CS and KENO-VI - PART I: Zero Power Physics Tests},
	year = {2014}
}

@techreport{Orjebin2014,
	author = {Orjebin, E. and Liquet, B. and Nazarathy, Y.},
	institution = {University of Queensland},
	title = {{A Recursive Formula for the Moments of a Truncated Univariate Normal Distribution}},
	url = {https://people.smp.uq.edu.au/YoniNazarathy/teaching{\_}projects/studentWork/EricOrjebin{\_}TruncatedNormalMoments.pdf},
	year = {2014}
}

@article{Ahmed2018,
	author = {Ahmed, S. and Saleeby, Elias, G.},
	doi = {10.1080/0025570X.2018.1404834},
	issn = {1930-0980},
	journal = {Math. Mag.},
	number = {1},
	pages = {43--50},
	title = {{Mathematics Magazine On Volumes of Hyper-Ellipsoids}},
	url = {https://www.tandfonline.com/action/journalInformation?journalCode=umma20},
	volume = {91},
	year = {2018}
}

@misc{Lowry-Duda2011,
title = {{On Some Variants of the Gauss Circle Problem}},
author = {Lowry-Duda, D.},
year = {2011},
archivePrefix={arXiv},
arxivId = {1704.02376v2},
primaryClass={math.NT},
note = {{a}rXiv:1704.02376v2 [math.NT]},
}

@article{Zhang2020,
	author = {Zhang, X. and Garikipati, K.},
	doi = {10.1016/j.cma.2020.113362},
	issn = {00457825},
	journal = {Comput. Methods Appl. Mech. Eng.},
	keywords = {Convolutional neural networks,Deep neural networks,Homogenization,Knowledge-based neural networks,Mechanical free energy,Mechanochemical spinodal decomposition},
	month = {dec},
	pages = {113362},
	publisher = {Elsevier B.V.},
	title = {{Machine learning materials physics: Multi-resolution neural networks learn the free energy and nonlinear elastic response of evolving microstructures}},
	volume = {372},
	year = {2020}
}

@article{Sagiyamaetal2016,
	author  = {Sagiyama, K. and Rudraraju, S. and Garikipati, K.},
	title   = {Unconditionally stable, second-order accurate schemes for solid state phase transformations driven by mechano-chemical spinodal decomposition},
	journal = {Computer Methods in Applied Mechanics and Engineering},
	volume = {311},
	pages = {556-575},
	year  = {2016},
}

@article{SagiyamaGarikipati2017b,
	author       = {Sagiyama, K. and Garikipati, K.},
	title        = {Unconditionally stable, second-order schemes for gradient-regularized, non-convex, finite-strain elasticity modeling martensitic phase transformations},
	journal = {Computer Methods in Applied Mechanics and Engineering},
	volume = {338},
	pages  = {597-617},
	year = {2018}
}

@article{Teichertetal2017,
	title = {A variational treatment of material configurations with application to interface motion and microstructural evolution},
	author = {Teichert, G. and S. Rudraraju, S. and Garikipati, K.},
	journal = {Journal of the Mechanics and Physics of Solids},
	volume = {99},
	pages = {338-356},	
	year = {2017}
}	

@book{degrootmazur1984,
	author       = {de Groot, S. and Mazur, P.},
	year         = 1984,
	title        = {Non-equilibrium Thermodynamics},
	publisher    = {Dover}
}

@article{Lv2009,
	author = {Lv, J. and Fan Y.},
	doi = {10.1214/09-AOS683},
	issn = {0090-5364},
	journal = {Ann. Stat.},
	month = {dec},
	number = {6A},
	pages = {3498--3528},
	publisher = {Institute of Mathematical Statistics},
	title = {{A unified approach to model selection and sparse recovery using regularized least squares}},
	volume = {37},
	year = {2009}
}

@article{Tibshirani1996,
	author = {Tibshirani, R.},
	journal = {J. R. Stat. Soc. Ser. B},
	number = {1},
	pages = {267--288},
	title = {{Regression Shrinkage and Selection via the Lasso}},
	volume = {58},
	year = {1996}
}

@article{Wang2007,
author = {Wang, H. and Leng, C.},
doi = {10.1198/016214507000000509},
issn = {0162-1459},
journal = {J. Am. Stat. Assoc.},
pages = {1039--1048},
title = {{Unified LASSO Estimation by Least Squares Approximation}},
volume = {102},
year = {2007}
}

@incollection{Geurts2009,
author = {Geurts, P.},
booktitle = {Data Min. Knowl. Discov. Handb.},
doi = {10.1007/978-0-387-09823-4_37},
keywords = {bias,overfitting 371 Introduction,supervised learning,variance},
pages = {733--746},
publisher = {Springer US},
title = {{Bias vs Variance Decomposition for Regression and Classification}},
year = {2009}
}

@book{Clarke1983,
address = {New York},
author = {Clarke, F.},
publisher = {Wiley},
title = {{Optimization and nonsmooth analysis}},
year = {1983}
}

@techreport{Turner1966,
address = {Cleveland, Ohio},
author = {Turner, L Richard},
institution = {Lewis Research Center, Nasa},
pages = {1--17},
title = {{Inverse of the Vandermonde Matrix with Applications}},
year = {1966}
}

@article{Pugliese2000,
author = {Pugliese, Paolo and Eisinberg, Alfredo and Salerno, Nicola},
journal = {Numer. Math},
title = {{Vandermonde matrices on integer nodes: The rectangular case Numerische Mathematik Vandermonde matrices on integer nodes: the rectangular case}},
year = {2000}
}

@article{Duschenes2021,
archivePrefix = {arXiv},
arxivId = {2105.01740},
note = {{a}rXiv:2105.01740 [math.NA]},
author = {Duschenes, M. and Garikipati, K.},
title = {{Reduced order models from computed states of physical systems using non-local calculus on finite weighted graphs}},
year = {2021}
}

%% Matts Bib ends here
%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%
%% New Bib starts here

%Graph convolutional Networks

@article{Kipf2016,
   abstract = {We present a scalable approach for semi-supervised learning on graph-structured data that is based on an efficient variant of convolutional neural networks which operate directly on graphs. We motivate the choice of our convolutional architecture via a localized first-order approximation of spectral graph convolutions. Our model scales linearly in the number of graph edges and learns hidden layer representations that encode both local graph structure and features of nodes. In a number of experiments on citation networks and on a knowledge graph dataset we demonstrate that our approach outperforms related methods by a significant margin.},
   author = {Thomas N. Kipf and Max Welling},
   month = {9},
   title = {Semi-Supervised Classification with Graph Convolutional Networks},
   year = {2016},
}
@article{Schlichtkrull2017,
   abstract = {Knowledge graphs enable a wide variety of applications, including question answering and information retrieval. Despite the great effort invested in their creation and maintenance, even the largest (e.g., Yago, DBPedia or Wikidata) remain incomplete. We introduce Relational Graph Convolutional Networks (R-GCNs) and apply them to two standard knowledge base completion tasks: Link prediction (recovery of missing facts, i.e. subject-predicate-object triples) and entity classification (recovery of missing entity attributes). R-GCNs are related to a recent class of neural networks operating on graphs, and are developed specifically to deal with the highly multi-relational data characteristic of realistic knowledge bases. We demonstrate the effectiveness of R-GCNs as a stand-alone model for entity classification. We further show that factorization models for link prediction such as DistMult can be significantly improved by enriching them with an encoder model to accumulate evidence over multiple inference steps in the relational graph, demonstrating a large improvement of 29.8% on FB15k-237 over a decoder-only baseline.},
   author = {Michael Schlichtkrull and Thomas N. Kipf and Peter Bloem and Rianne van den Berg and Ivan Titov and Max Welling},
   month = {3},
   title = {Modeling Relational Data with Graph Convolutional Networks},
   year = {2017},
}
@book{kipf-thesis,
   abstract = {Ph.D.,Universiteit van Amsterdam,2020.},
   author = {Thomas Kipf},
   isbn = {9789463758512},
   publisher = {Ridderprint}, 
   pages = {164},
   title = {Thesis - Deep learning with graph-structured representations},
   year = {2020},
}
@article{Ma2018,
   abstract = {Convolutional neural networks (CNNs) leverage the great power in representation learning on regular grid data such as image and video. Recently, increasing attention has been paid on generalizing CNNs to graph or network data which is highly irregular. Some focus on graph-level representation learning while others aim to learn node-level representations. These methods have been shown to boost the performance of many graph-level tasks such as graph classification and node-level tasks such as node classification. Most of these methods have been designed for single-dimensional graphs where a pair of nodes can only be connected by one type of relation. However, many real-world graphs have multiple types of relations and they can be naturally modeled as multi-dimensional graphs with each type of relation as a dimension. Multi-dimensional graphs bring about richer interactions between dimensions, which poses tremendous challenges to the graph convolutional neural networks designed for single-dimensional graphs. In this paper, we study the problem of graph convolutional networks for multi-dimensional graphs and propose a multi-dimensional convolutional neural network model mGCN aiming to capture rich information in learning node-level representations for multi-dimensional graphs. Comprehensive experiments on real-world multi-dimensional graphs demonstrate the effectiveness of the proposed framework.},
   author = {Yao Ma and Suhang Wang and Charu C. Aggarwal and Dawei Yin and Jiliang Tang},
   month = {8},
   title = {Multi-dimensional Graph Convolutional Networks},
   year = {2018},
}

